Encryption-Friendly LLM Architecture

Large language models (LLMs) offer personalized responses based on user interactions, but this use case raises serious privacy concerns. Homomorphic encryption (HE) is a cryptographic protocol supporting arithmetic computations in encrypted states and provides a potential solution for privacy-preserving machine learning (PPML). However, the computational intensity of transformers poses challenges for applying HE to LLMs. In this work, we propose a modified HE-friendly transformer architecture with an emphasis on inference following personalized (private) fine-tuning. Utilizing LoRA fine-tuning and Gaussian kernels, we achieve significant computational speedups -- 6.94x for fine-tuning and 2.3x for inference -- while maintaining performance comparable to plaintext models. Our findings provide a viable proof of concept for offering privacy-preserving LLM services in areas where data protection is crucial. Our code is available on GitHub.

==> codes/directories.json <==
[]

==> codes/documents.json <==
[
    {
        "id": "f8e793ed-042b-479e-9864-12645cf0d952",
        "name": "Matrix Multiplcation",
        "settings": "{}"
    }
]

==> codes/resources-info.json <==
[]

==> codes/tree.json <==
{"id":null,"documentIds":["f8e793ed-042b-479e-9864-12645cf0d952"],"directories":[]}

==> codes/ver.txt <==
2
